CLIP-Adapter: Better Vision-Language Models with Feature Adapters

Large-scale contrastive vision-language pre-training has shown significant progress in visual representation learning. Unlike traditional visual systems trained by a fixed set of discrete labels, a new paradigm was introduced in \cite{radford2021learning} to directly learn to align images with raw texts in an open-vocabulary setting. On downstream tasks, a carefully chosen text prompt is employed to make zero-shot predictions.~To avoid non-trivial prompt engineering, context optimization \cite{zhou2021coop} has been proposed to learn continuous vectors as task-specific prompts with few-shot training examples.~In this paper, we show that there is an alternative path to achieve better vision-language models other than prompt tuning.~While prompt tuning is for the textual inputs, we propose CLIP-Adapter to conduct fine-tuning with feature adapters on either visual or language branch. Specifically, CLIP-Adapter adopts an additional bottleneck layer to learn new features and performs residual-style feature blending with the original pre-trained features.~As a consequence, CLIP-Adapter is able to outperform context optimization while maintains a simple design. Experiments and extensive ablation studies on various visual classification tasks demonstrate the effectiveness of our approach. Code is released at t https://github.com/gaopengcuhk/CLIP-Adapter.

==> email.txt <==
Dear research scientist Gao:

We are writing to inform you that we have received the reports from our advisors on your manuscript, CLIP-Adapter: Better Vision-Language Models with Feature Adapters", which you submitted to International Journal of Computer Vision.

Based on the advice received, the Editor feels that your manuscript could be reconsidered for publication should you be prepared to incorporate major revisions.When preparing your revised manuscript, you are asked to carefully consider the reviewer comments which are attached, and submit a list of responses to the comments.Your list of responses should be uploaded as a file in addition to your revised manuscript.

We would be grateful to receive your revised version in 30 days. If that is too short a time frame, please let us know a more realistic due date.

In order to submit your revised manuscript electronically, please access the Editorial Manager system.

Your username is: gaopengpjlab
If you forgot your password, you can click the 'Send Login Details' link on the EM Login page at https://www.editorialmanager.com/visi/

Please click "Author Login" to submit your revision.

NOTE: In the event your revised paper is accepted, it cannot be moved into production until we have the source files on hand. Therefore, please do not use .PS or . PDF to submit your revision.

We look forward to your response and to the further development of your paper. Thank you again for your submission to VISI.

Best regards,
Yasotha Sujeen
Springer Journals Editorial Office
International Journal of Computer Vision

COMMENTS FOR THE AUTHOR:


The manuscript was reviewed by three experts in the field. The reviewers expressed several concerns regarding the unclear motivation, comparisons to common adapter techniques, and baseline setup with different backbones. Considering the nature of the reviewers' comments, it is felt that such concerns can be addressed in a revision of the paper. The authors are encouraged to address all the reviewers' comments in the revision.



Reviewer #1: This paper introduces a new method, CLIP-adapter, to adapt CLIP for image classification tasks. Although sharing the same name as the popular method in both NLP and Vision field, CLIP-adapter outperforms CoOp in few-shot learning settings in 11 few-shot image classification datasets.

The authors has provided detailed ablation studies, including visual backbones, hyper-parameters such as hidden dimensions and residual ratios, adapters to different backbones, etc.

Questions for the authors:

1. what is the motivation and justification of only adding two layers of linear layers after the text and vision backbones? Since the authors present the method as ``CLIP-adapter'', one would expect the proposed method is the most suitable adapter technique for CLIP. Although the authors has provided detailed ablation studies, the current submission does not reflect this issue (if I wasn't missing anything). 
More specifically, the authors are suggested to compare common adapter technique with the proposed method, for example, houlsby-adapter [22], and MAM adapter [1*].

[1*] He, J., Zhou, C., Ma, X., Berg-Kirkpatrick, T., & Neubig, G. (2021, September). Towards a Unified View of Parameter-Efficient Transfer Learning. In International Conference on Learning Representations.


2. Another issue is that the authors only investigate methods to adapt CLIP model, a particular pre-trained vision-language model. The proposed method is not as generalizable to other more common image classification backbones, e.g. ViT, Swin, or ResNet.

3. Number of parameters and computation budget:
 3.1: Table 6 shows that CoOp need 14h 40min training time, while fully-fine tuning CLIP backbones and CLIP-adapters only takes 3h+ (Table 7). What is the reason for such counter-intuitive results? since CoOp only need to propagate the text backbone.
 3.2: Table 6 indicates that there is no GPU needed for linear-probing. Did the author use CPU only for the linear-probing experiments? Table 6 and 7 should use the same GPU(s) from the same machine for a fairer comparison.

4. Issue for presentation:
It would be clearer if the authors could arrange the figures according to the sequence of the their occurrence in text. For example, Figure 4 is mentioned first, yet it comes after Figure 2 and 3. This would cause confusion to readers.



Reviewer #2: This paper tackles the problem of few-shot adaptation of CLIP to downstream tasks. The authors propose to only tune adapter parameters during adaptation, and merge the original and fine-tuned features via a residual-style connection. Some minor problems can be addressed in a round of revision.

Strengths:
1. Efficient adaptation of the vision-language pre-training models is an important problem.
2. The method is reasonable, and is one of the early attempts that explore efficient adaptation for vision-language pre-training models. The reported experimental results seem good and sufficient.
3. The paper is mostly clear.

Weakness:
1. The motivation is not well summarized and explained. Why is this method better than COOP in a high-level perspective? When compared with COOP in the abstract and introduction, the motivation from the author is "another alternative path", without in-depth or intuitive explanation. This problem may make the novelty of the work less appealing.
2. The related works of this paper need to be improved. Some previous works are misunderstood. For example, CPT uses natural language prompts instead of optimizing continuous prompts. In fact, natural language prompts for vision-language pre-training models are the earliest attempts and are still in rapid development [1,2,3,4]. It will be better to include more related works in this direction.

[1] Multimodal Few-Shot Learning with Frozen Language Models. NeurIPS 2021.
[2] Flamingo: a Visual Language Model for Few-Shot Learning. NeurIPS 2022.
[3] SimVLM: Simple Visual Language Model Pretraining with Weak Supervision. ICLR 2022.
[4] PEVL: Position-enhanced Pre-training and Prompt Tuning for Vision-language Models. EMNLP 2022.



Reviewer #3: Summary:
In this paper, the authors propose a novel module, namely CLIP-Adapter, to improve the downstream performance of CLIP. Unlike the Adapter module introduced in the NLP community, CLIP-Adapter is inserted in the last layer of the vision or language backbone. In contrast, the original adapter modules are inserted into all layers of the language backbone; Beyond that, CLIP-Adapter introduces a ``residual-style blending'' manner to boost performance. Few-shot performance on the standard 11 dataset shows the effectiveness of CLIP-Adapter.

Main Review:
Strength:
1. CLIP-Adapter is a simple and effective approach to adapting the large-scale vision model. Fine-tuning CLIP is non-trivial, this paper introduces a good solution. The simplicity of CLIP-Adapter would be beneficial to researchers to follow.
2. CLIP-Adapter improves the CoOp in 11 datasets.
3. The training time for CLIP-Adapter is impressive, which is nearly 14 times smaller than CoOp.


Weakness:
1. The current version of CLIP-Adapter is only implemented in the vision backbone, as it found adapting the vision module is more effective than adapting the language module. From my perspective, the effectiveness of ''CLIP-Adapter'' comes from tuning the vision backbone instead of designing a new ''Adapter'' module. Therefore, to prove the effectiveness of CLIP-Adapter, it will appreciate that paper should investigate different vision backbone adaptation strategies as a strong baseline.  (1) inserting the original Adapter in the vision backbone. (2) '' Language-Init Adaptation'' [1] should be a better linear probing baseline rather than ''CLIP linear probing''.

[1] Li, Chunyuan, et al. "ELEVATER: A Benchmark and Toolkit for Evaluating Language-Augmented Visual Models." arXiv preprint arXiv:2204.08790 (2022).


Please note that this journal is a Transformative Journal (TJ). Authors may publish their research with us through the traditional subscription access route or make their paper immediately open access through payment of an article-processing charge (APC). Authors will not be required to make a final decision about access to their article until it has been accepted.
 
<b>Authors may need to take specific actions to achieve compliance with funder and institutional open access mandates.</b> If your research is supported by a funder that requires immediate open access (e.g. according to Plan S principles) then you should select the gold OA route, and we will direct you to the compliant route where possible. For authors selecting the subscription publication route our standard licensing terms will need to be accepted, including our self-archiving policies. Those standard licensing terms will supersede any other terms that the author or any third party may assert apply to any version of the manuscript.

<a href=  > Find out more about compliance</a >

This letter contains confidential information, is for your own use, and should not be forwarded to third parties.

Recipients of this email are registered users within the Editorial Manager database for this journal. We will keep your information on file to use in the process of submitting, evaluating and publishing a manuscript. For more information on how we use your personal details please see our privacy policy at https://www.springernature.com/production-privacy-policy. If you no longer wish to receive messages from this journal or you have questions regarding database management, please contact the Publication Office at the link below.

__________________________________________________
In compliance with data protection regulations, you may request that we remove your personal registration details at any time.  (Use the following URL: https://www.editorialmanager.com/visi/login.asp?a=r). Please contact the publication office if you have any questions.
